Statistical Model Checking Beyond Means: Quantiles, CVaR, and the DKW Inequality (extended version)

Statistical model checking (SMC) randomly samples probabilistic models to approximate quantities of interest with statistical error guarantees. It is traditionally used to estimate probabilities and expected rewards, i.e. means of different random variables on paths. In this paper, we develop methods using the Dvoretzky-Kiefer-Wolfowitz-Massart inequality (DKW) to extend SMC beyond means to compute quantities such as quantiles, conditional value-at-risk, and entropic risk. The DKW provides confidence bounds on the random variable's entire cumulative distribution function, a much more versatile guarantee compared to the statistical methods prevalent in SMC today. We have implemented support for computing new quantities via the DKW in the 'modes' simulator of the Modest Toolset. We highlight the implementation and its versatility on benchmarks from the quantitative verification literature.

==> experiments/coupon.15-4-5.100.csv <==
"exp_draws",Lower confidence,Empirical probability,Upper confidence
0,,0,0
0,,0,0.13581015157406193
6,,0.02,0.15581015157406192
8,,0.07,0.20581015157406193
9,0.08418984842593807,0.22,0.35581015157406193
10,0.17418984842593807,0.31,0.4458101515740619
11,0.33418984842593813,0.47000000000000003,0.6058101515740619
12,0.4241898484259381,0.56,0.695810151574062
13,0.5141898484259381,0.65,0.785810151574062
14,0.5641898484259381,0.7000000000000001,0.835810151574062
15,0.6441898484259381,0.78,0.915810151574062
16,0.6841898484259381,0.8200000000000001,0.955810151574062
17,0.724189848425938,0.86,0.9958101515740619
18,0.734189848425938,0.87,1
19,0.7941898484259381,0.93,
20,0.8041898484259381,0.9400000000000001,
21,0.8141898484259381,0.9500000000000001,
23,0.824189848425938,0.96,
24,0.834189848425938,0.97,
25,0.854189848425938,0.99,
41,0.864189848425938,1,
45.1,0.864189848425938,1,


==> experiments/coupon.15-4-5.1000.csv <==
"exp_draws",Lower confidence,Empirical probability,Upper confidence
0,,0,0
0,,0,0.04294694083467375
6,,0.011,0.053946940834673746
7,0.0040530591653262504,0.047,0.08994694083467375
8,0.07405305916532626,0.117,0.15994694083467376
9,0.16805305916532626,0.211,0.25394694083467373
10,0.29105305916532626,0.334,0.3769469408346738
11,0.41305305916532625,0.456,0.4989469408346738
12,0.5100530591653263,0.553,0.5959469408346738
13,0.6000530591653263,0.643,0.6859469408346738
14,0.6660530591653262,0.709,0.7519469408346737
15,0.7300530591653263,0.773,0.8159469408346738
16,0.7790530591653263,0.8220000000000001,0.8649469408346738
17,0.8270530591653262,0.87,0.9129469408346738
18,0.8510530591653263,0.894,0.9369469408346738
19,0.8680530591653263,0.911,0.9539469408346738
20,0.8900530591653263,0.933,0.9759469408346738
21,0.9090530591653263,0.9520000000000001,0.9949469408346738
22,0.9200530591653262,0.963,1
23,0.9300530591653262,0.973,
24,0.9370530591653262,0.98,
25,0.9420530591653262,0.985,
26,0.9460530591653262,0.989,
27,0.9490530591653262,0.992,
28,0.9520530591653262,0.995,
29,0.9540530591653262,0.997,
31,0.9550530591653262,0.998,
32,0.9560530591653262,0.999,
41,0.9570530591653262,1,
45.1,0.9570530591653262,1,


==> experiments/embedded.8-12.100.csv <==
"danger_time",Lower confidence,Empirical probability,Upper confidence
0.002312891427944651,,0.01,0.14581015157406194
0.012211696766972008,,0.02,0.15581015157406192
0.013620361986675999,,0.03,0.16581015157406193
0.013975808912352549,,0.04,0.17581015157406193
0.025329789950122458,,0.05,0.18581015157406194
0.032379876182732206,,0.06,0.19581015157406192
0.038835574598784825,,0.07,0.20581015157406193
0.05590353982224819,,0.08,0.21581015157406191
0.05700575317646219,,0.09,0.22581015157406192
0.0627126100111747,,0.1,0.23581015157406193
0.06275240636843547,,0.11,0.24581015157406194
0.07372166829980184,,0.12,0.25581015157406195
0.08740437778745797,,0.13,0.26581015157406196
0.09273618477051969,0.004189848425938086,0.14,0.27581015157406197
0.09298455732044636,0.014189848425938067,0.15,0.2858101515740619
0.09444556622757151,0.024189848425938076,0.16,0.29581015157406193
0.10123254682581112,0.034189848425938085,0.17,0.30581015157406194
0.10205064212743657,0.044189848425938066,0.18,0.3158101515740619
0.10277130808766202,0.054189848425938075,0.19,0.3258101515740619
0.10341671464542322,0.06418984842593808,0.2,0.3358101515740619
0.10694571145401921,0.07418984842593807,0.21,0.3458101515740619
0.10965583302270024,0.08418984842593807,0.22,0.35581015157406193
0.1122068632551621,0.09418984842593808,0.23,0.36581015157406194
0.11637037105278132,0.10418984842593806,0.24,0.37581015157406195
0.12171814272778157,0.11418984842593807,0.25,0.38581015157406195
0.12225675712481261,0.12418984842593808,0.26,0.39581015157406196
0.12488070786081595,0.1341898484259381,0.27,0.405810151574062
0.12764806500784717,0.1441898484259381,0.28,0.415810151574062
0.12997519845499944,0.15418984842593805,0.29,0.4258101515740619
0.13085515560289301,0.16418984842593806,0.3,0.4358101515740619
0.1317066456136166,0.17418984842593807,0.31,0.4458101515740619
0.13334833088949366,0.18418984842593808,0.32,0.4558101515740619
0.13480877616295042,0.1941898484259381,0.33,0.4658101515740619
0.14161544261611325,0.2041898484259381,0.34,0.4758101515740619
0.14494239281138516,0.2141898484259381,0.35000000000000003,0.48581015157406193
0.14538237041322633,0.22418984842593806,0.36,0.49581015157406194
0.17001136787569834,0.23418984842593807,0.37,0.505810151574062
0.17469446016407925,0.24418984842593808,0.38,0.515810151574062
0.1757864584936533,0.25418984842593806,0.39,0.525810151574062
0.18094220154172894,0.26418984842593807,0.4,0.535810151574062
0.188780603417324,0.2741898484259381,0.41000000000000003,0.545810151574062
0.19564665491951025,0.2841898484259381,0.42,0.5558101515740619
0.19628941490510354,0.2941898484259381,0.43,0.5658101515740619
0.1982002621808566,0.3041898484259381,0.44,0.5758101515740619
0.20105349339020848,0.3141898484259381,0.45,0.5858101515740619
0.23257144888144526,0.3241898484259381,0.46,0.5958101515740619
0.24177494895964294,0.33418984842593813,0.47000000000000003,0.6058101515740619
0.2526921517842578,0.344189848425938,0.48,0.6158101515740619
0.2600050416616678,0.35418984842593804,0.49,0.625810151574062
0.26567550984849675,0.36418984842593805,0.5,0.635810151574062
0.2663872344914673,0.37418984842593805,0.51,0.645810151574062
0.26955720096517066,0.38418984842593806,0.52,0.655810151574062
0.27718161844573,0.39418984842593807,0.53,0.665810151574062
0.28156980451047414,0.4041898484259381,0.54,0.675810151574062
0.29433499407804525,0.4141898484259381,0.55,0.685810151574062
0.299252767178097,0.4241898484259381,0.56,0.695810151574062
0.30864317091390275,0.4341898484259381,0.5700000000000001,0.705810151574062
0.3104711575906316,0.444189848425938,0.58,0.7158101515740619
0.31914955256635036,0.454189848425938,0.59,0.7258101515740619
0.32491221432016026,0.464189848425938,0.6,0.7358101515740619
0.32877230763534765,0.47418984842593803,0.61,0.7458101515740619
0.3303697544490622,0.48418984842593804,0.62,0.755810151574062
0.3433326814387575,0.49418984842593805,0.63,0.765810151574062
0.3447011023937191,0.5041898484259381,0.64,0.775810151574062
0.35000411616856647,0.5141898484259381,0.65,0.785810151574062
0.36018553592238517,0.5241898484259381,0.66,0.795810151574062
0.3692397940269349,0.5341898484259381,0.67,0.805810151574062
0.369352745816716,0.5441898484259381,0.68,0.815810151574062
0.4153701865374738,0.5541898484259381,0.6900000000000001,0.825810151574062
0.44066252490147473,0.5641898484259381,0.7000000000000001,0.835810151574062
0.459175567689716,0.574189848425938,0.71,0.8458101515740619
0.47104871570139834,0.584189848425938,0.72,0.8558101515740619
0.49120547735204356,0.594189848425938,0.73,0.8658101515740619
0.49190171887243767,0.604189848425938,0.74,0.875810151574062
0.4975584758063319,0.614189848425938,0.75,0.885810151574062
0.5026365379381894,0.624189848425938,0.76,0.895810151574062
0.5094458267289,0.6341898484259381,0.77,0.905810151574062
0.5407258568386103,0.6441898484259381,0.78,0.915810151574062
0.5545145581744914,0.6541898484259381,0.79,0.925810151574062
0.5557415805069601,0.6641898484259381,0.8,0.935810151574062
0.5905679699243237,0.6741898484259381,0.81,0.945810151574062
0.6312572850092173,0.6841898484259381,0.8200000000000001,0.955810151574062
0.665504927922927,0.6941898484259381,0.8300000000000001,0.965810151574062
0.6713510946944029,0.704189848425938,0.84,0.9758101515740619
0.6739981390498841,0.714189848425938,0.85,0.9858101515740619
0.687022381306903,0.724189848425938,0.86,0.9958101515740619
0.7443812208852141,0.734189848425938,0.87,1
0.7546603314981639,0.744189848425938,0.88,
0.7631818219862982,0.7541898484259381,0.89,
0.7834483311449127,0.7641898484259381,0.9,
0.796774141876087,0.7741898484259381,0.91,
0.8254522821592664,0.7841898484259381,0.92,
0.8443499965412828,0.7941898484259381,0.93,
0.8601029396522317,0.8041898484259381,0.9400000000000001,
0.9611355030292276,0.8141898484259381,0.9500000000000001,
1.0655630540950942,0.824189848425938,0.96,
1.0789983433431307,0.834189848425938,0.97,
1.1448188603086296,0.844189848425938,0.98,
1.1517357203595227,0.854189848425938,0.99,
1.3188605929577053,0.864189848425938,1,
1.450746652253476,0.864189848425938,1,


==> experiments/embedded.8-12.1000.csv <==
"danger_time",Lower confidence,Empirical probability,Upper confidence
0,,0.006,0.04894694083467375
0.0006041990549540989,,0.007,0.04994694083467375
0.002312891427944651,,0.008,0.05094694083467375
0.0024099404340958996,,0.009000000000000001,0.05194694083467375
0.004549485601233078,,0.01,0.05294694083467375
0.0069968520385620195,,0.011,0.053946940834673746
0.007682266209073994,,0.012,0.054946940834673746
0.009972883495598876,,0.013000000000000001,0.05594694083467375
0.010829555378721937,,0.014,0.05694694083467375
0.011194160323626084,,0.015,0.05794694083467375
0.011897139105597837,,0.016,0.05894694083467375
0.012211696766972008,,0.017,0.05994694083467375
0.013381684062462307,,0.018000000000000002,0.06094694083467375
0.013620361986675999,,0.019,0.06194694083467375
0.013975808912352549,,0.02,0.06294694083467375
0.014297911183504038,,0.021,0.06394694083467375
0.015896756604573316,,0.022,0.06494694083467376
0.019029730365189935,,0.023,0.06594694083467376
0.019305135957444985,,0.024,0.06694694083467376
0.021131747808651378,,0.025,0.06794694083467376
0.02208322722665504,,0.026000000000000002,0.06894694083467376
0.022220010987053895,,0.027,0.06994694083467375
0.022390410975286365,,0.028,0.07094694083467375
0.02344595363633231,,0.029,0.07194694083467375
0.025329789950122458,,0.03,0.07294694083467375
0.025933440010124008,,0.031,0.07394694083467375
0.027289821706701453,,0.032,0.07494694083467375
0.02890214137408971,,0.033,0.07594694083467375
0.029662826182183154,,0.034,0.07694694083467375
0.031011903506915448,,0.035,0.07794694083467375
0.03147442951278406,,0.036000000000000004,0.07894694083467375
0.032379876182732206,,0.037,0.07994694083467374
0.03277694902454567,,0.038,0.08094694083467374
0.03301343781862645,,0.039,0.08194694083467374
0.03337539425806539,,0.04,0.08294694083467374
0.03395585352549494,,0.041,0.08394694083467374
0.03457217777858619,,0.042,0.08494694083467375
0.03524814739161465,5.305916532625382E-05,0.043000000000000003,0.08594694083467375
0.036379857763444136,0.0010530591653262478,0.044,0.08694694083467375
0.037065718876916356,0.0020530591653262487,0.045,0.08794694083467375
0.038835574598784825,0.0030530591653262495,0.046,0.08894694083467375
0.038837325816829665,0.0040530591653262504,0.047,0.08994694083467375
0.038885110234998965,0.005053059165326251,0.048,0.09094694083467375
0.038900170521167336,0.006053059165326252,0.049,0.09194694083467375
0.03990921317882103,0.007053059165326253,0.05,0.09294694083467375
0.03997232101050077,0.008053059165326254,0.051000000000000004,0.09394694083467375
0.04003354038372203,0.009053059165326255,0.052000000000000005,0.09494694083467375
0.040444190160721656,0.010053059165326249,0.053,0.09594694083467376
0.04050833353287391,0.01105305916532625,0.054,0.09694694083467376
0.04052952072355448,0.01205305916532625,0.055,0.09794694083467376
0.04063085481335277,0.013053059165326251,0.056,0.09894694083467376
0.042005420720284216,0.014053059165326252,0.057,0.09994694083467376
0.04248492294336075,0.015053059165326253,0.058,0.10094694083467376
0.043309003134759,0.016053059165326254,0.059000000000000004,0.10194694083467376
0.04352386491984317,0.017053059165326248,0.06,0.10294694083467375
0.04410835147590747,0.01805305916532625,0.061,0.10394694083467375
0.044381937792549786,0.01905305916532625,0.062,0.10494694083467375
0.04455901469688081,0.02005305916532625,0.063,0.10594694083467375
0.044996138540980564,0.02105305916532625,0.064,0.10694694083467375
0.04601015787409715,0.022053059165326253,0.065,0.10794694083467375
0.04620333067380508,0.023053059165326253,0.066,0.10894694083467375
0.046269628507474694,0.024053059165326254,0.067,0.10994694083467375
0.04847247920575921,0.025053059165326255,0.068,0.11094694083467375
0.04905951477575984,0.026053059165326256,0.069,0.11194694083467376
0.04973015873590787,0.027053059165326257,0.07,0.11294694083467376
0.050185721634145204,0.028053059165326258,0.07100000000000001,0.11394694083467376
0.051757268876239965,0.02905305916532626,0.07200000000000001,0.11494694083467376
0.053252393808638575,0.030053059165326246,0.073,0.11594694083467375
0.05373841988911897,0.031053059165326247,0.074,0.11694694083467375
0.05444971589266269,0.03205305916532625,0.075,0.11794694083467375
0.05521893619204833,0.03305305916532625,0.076,0.11894694083467375
0.05524705085778262,0.03405305916532625,0.077,0.11994694083467375
0.05548131625035388,0.03505305916532625,0.078,0.12094694083467375
0.05572217203865735,0.03605305916532625,0.079,0.12194694083467375
0.05590353982224819,0.03705305916532625,0.08,0.12294694083467375
0.05700575317646219,0.03805305916532625,0.081,0.12394694083467375
0.05734058394616221,0.039053059165326254,0.082,0.12494694083467375
0.057575604105313344,0.040053059165326255,0.083,0.12594694083467375
0.05840713077874352,0.041053059165326256,0.084,0.12694694083467375
0.06064917919611461,0.042053059165326256,0.085,0.12794694083467376
0.061006211480922716,0.04305305916532626,0.08600000000000001,0.12894694083467376
0.06168748409134144,0.04405305916532626,0.08700000000000001,0.12994694083467376
0.06172743375064261,0.045053059165326245,0.088,0.13094694083467373
0.06194235464422754,0.046053059165326246,0.089,0.13194694083467373
0.06211699570212996,0.04705305916532625,0.09,0.13294694083467373
0.062270352091207765,0.04805305916532625,0.091,0.13394694083467373
0.0627126100111747,0.04905305916532625,0.092,0.13494694083467373
0.06275240636843547,0.05005305916532625,0.093,0.13594694083467374
0.06368991394188102,0.05105305916532625,0.094,0.13694694083467374
0.06413988196454248,0.05205305916532625,0.095,0.13794694083467374
0.06430004423765322,0.05305305916532625,0.096,0.13894694083467374
0.06619186589121814,0.05405305916532625,0.097,0.13994694083467374
0.06670950575409008,0.055053059165326254,0.098,0.14094694083467374
0.0670101707998681,0.056053059165326255,0.099,0.14194694083467374
0.06719090849424358,0.057053059165326256,0.1,0.14294694083467374
0.06823866870684857,0.05805305916532626,0.101,0.14394694083467374
0.07141716699000755,0.05905305916532626,0.10200000000000001,0.14494694083467374
0.07248883225761647,0.06005305916532626,0.10300000000000001,0.14594694083467374
0.07372166829980184,0.06105305916532626,0.10400000000000001,0.14694694083467374
0.07382843055658168,0.062053059165326246,0.105,0.14794694083467375
0.0752028943985574,0.06305305916532625,0.106,0.14894694083467375
0.07574866539491844,0.06405305916532625,0.107,0.14994694083467375
0.07602954733984923,0.06505305916532625,0.108,0.15094694083467375
0.07666078676693104,0.06605305916532625,0.109,0.15194694083467375
0.07721408195301727,0.06705305916532625,0.11,0.15294694083467375
0.07731981020093605,0.06805305916532625,0.111,0.15394694083467375
0.07803035090694961,0.06905305916532625,0.112,0.15494694083467375
0.07821181044730087,0.07005305916532625,0.113,0.15594694083467375
0.07867567465308453,0.07105305916532625,0.114,0.15694694083467375
0.07894478060753214,0.07205305916532626,0.115,0.15794694083467375
0.07993831643430749,0.07305305916532626,0.116,0.15894694083467376
0.08001255286036969,0.07405305916532626,0.117,0.15994694083467376
0.08015759289975569,0.07505305916532626,0.11800000000000001,0.16094694083467376
0.08047645886390785,0.07605305916532626,0.11900000000000001,0.16194694083467376
0.08049333832629246,0.07705305916532625,0.12,0.16294694083467376
0.08112642872580317,0.07805305916532625,0.121,0.16394694083467376
0.08177126239050872,0.07905305916532625,0.122,0.16494694083467376
0.08196457712203281,0.08005305916532625,0.123,0.16594694083467376
0.08242470417606032,0.08105305916532625,0.124,0.16694694083467376
0.08288832298627011,0.08205305916532625,0.125,0.16794694083467376
0.0833393228548512,0.08305305916532625,0.126,0.16894694083467376
0.08547583257271976,0.08405305916532625,0.127,0.16994694083467377
0.08599452179546915,0.08505305916532625,0.128,0.17094694083467377
0.08630160171771976,0.08605305916532625,0.129,0.17194694083467377
0.08669088098248534,0.08705305916532625,0.13,0.17294694083467377
0.08690663801440637,0.08805305916532626,0.131,0.17394694083467377
0.08740437778745797,0.08905305916532626,0.132,0.17494694083467377
0.08949263934675336,0.09005305916532626,0.133,0.17594694083467377
0.09054986768842878,0.09105305916532626,0.134,0.17694694083467377
0.09056895897006015,0.09205305916532626,0.135,0.17794694083467377
0.09156502354935547,0.09305305916532626,0.136,0.17894694083467377
0.09242014513688775,0.09405305916532626,0.137,0.17994694083467377
0.09273618477051969,0.09505305916532626,0.138,0.18094694083467378
0.09298455732044636,0.09605305916532626,0.139,0.18194694083467378
0.09419385592537234,0.09705305916532626,0.14,0.18294694083467378
0.09444556622757151,0.09805305916532626,0.14100000000000001,0.18394694083467378
0.0947644818649465,0.09905305916532627,0.14200000000000002,0.18494694083467378
0.09497593565982751,0.10005305916532627,0.14300000000000002,0.18594694083467378
0.0961726853390342,0.10105305916532627,0.14400000000000002,0.18694694083467378
0.09631703322857846,0.10205305916532624,0.145,0.18794694083467373
0.09675657270539477,0.10305305916532624,0.146,0.18894694083467373
0.09711167600078473,0.10405305916532624,0.147,0.18994694083467373
0.09778888501546949,0.10505305916532624,0.148,0.19094694083467373
0.09862993744074379,0.10605305916532624,0.149,0.19194694083467373
0.09903322133386264,0.10705305916532624,0.15,0.19294694083467373
0.09916468278551106,0.10805305916532625,0.151,0.19394694083467373
0.09964620810662848,0.10905305916532625,0.152,0.19494694083467373
0.10007257741614368,0.11005305916532625,0.153,0.19594694083467373
0.10112342246731298,0.11105305916532625,0.154,0.19694694083467373
0.10123254682581112,0.11205305916532625,0.155,0.19794694083467373
0.10205064212743657,0.11305305916532625,0.156,0.19894694083467374
0.10277130808766202,0.11405305916532625,0.157,0.19994694083467374
0.10326777772288873,0.11505305916532625,0.158,0.20094694083467374
0.10332085224124041,0.11605305916532625,0.159,0.20194694083467374
0.10341671464542322,0.11705305916532625,0.16,0.20294694083467374
0.10349637274712115,0.11805305916532625,0.161,0.20394694083467374
0.10429102708727898,0.11905305916532626,0.162,0.20494694083467374
0.10488006244668492,0.12005305916532626,0.163,0.20594694083467374
0.10491896037619447,0.12105305916532626,0.164,0.20694694083467374
0.10565845771318495,0.12205305916532626,0.165,0.20794694083467374
0.10570406871256657,0.12305305916532626,0.166,0.20894694083467374
0.10582438296681847,0.12405305916532626,0.167,0.20994694083467375
0.10602098711667672,0.12505305916532627,0.168,0.21094694083467375
0.10625918217785042,0.12605305916532628,0.169,0.21194694083467375
0.10694571145401921,0.12705305916532628,0.17,0.21294694083467375
0.1070270127718462,0.12805305916532628,0.171,0.21394694083467375
0.10719735974998257,0.12905305916532628,0.17200000000000001,0.21494694083467375
0.10730182485966536,0.13005305916532628,0.17300000000000001,0.21594694083467375
0.10965583302270024,0.13105305916532628,0.17400000000000002,0.21694694083467375
0.11033956796646978,0.13205305916532628,0.17500000000000002,0.21794694083467375
0.11065310768811029,0.13305305916532623,0.176,0.21894694083467375
0.11078245010447998,0.13405305916532623,0.177,0.21994694083467375
0.11085688532843925,0.13505305916532623,0.178,0.22094694083467376
0.11128895961598868,0.13605305916532623,0.179,0.22194694083467376
0.111346917153673,0.13705305916532623,0.18,0.22294694083467376
0.11168386602011914,0.13805305916532623,0.181,0.22394694083467376
0.1122068632551621,0.13905305916532623,0.182,0.22494694083467376
0.1122088039916415,0.14005305916532623,0.183,0.22594694083467376
0.11223173297421594,0.14105305916532623,0.184,0.22694694083467376
0.11277755720066665,0.14205305916532623,0.185,0.22794694083467376
0.11464245662128655,0.14305305916532624,0.186,0.22894694083467376
0.11502731155602405,0.14405305916532624,0.187,0.22994694083467376
0.11518768716553461,0.14505305916532624,0.188,0.23094694083467376
0.1153070682867293,0.14605305916532624,0.189,0.23194694083467376
0.11600493883420915,0.14705305916532624,0.19,0.23294694083467377
0.1162481253881032,0.14805305916532624,0.191,0.23394694083467377
0.11637037105278132,0.14905305916532624,0.192,0.23494694083467377
0.117688342753384,0.15005305916532624,0.193,0.23594694083467377
0.11770773415736258,0.15105305916532624,0.194,0.23694694083467377
0.11799484605184124,0.15205305916532624,0.195,0.23794694083467377
0.11804706447666269,0.15305305916532624,0.196,0.23894694083467377
0.1184991138527766,0.15405305916532624,0.197,0.23994694083467377
0.11902323026565252,0.15505305916532625,0.198,0.24094694083467377
0.11981326131986898,0.15605305916532625,0.199,0.24194694083467377
0.1205292136998565,0.15705305916532625,0.2,0.24294694083467377
0.12133893018415941,0.15805305916532625,0.201,0.24394694083467378
0.12171814272778157,0.15905305916532625,0.202,0.24494694083467378
0.1220054721940051,0.16005305916532625,0.203,0.24594694083467378
0.12225675712481261,0.16105305916532625,0.20400000000000001,0.24694694083467378
0.1226423687745419,0.16205305916532625,0.20500000000000002,0.24794694083467378
0.1233717564794045,0.16305305916532625,0.20600000000000002,0.24894694083467378
0.12371589072225216,0.16405305916532625,0.20700000000000002,0.24994694083467378
0.12378682542657385,0.16505305916532625,0.20800000000000002,0.2509469408346738
0.12488070786081595,0.16605305916532626,0.209,0.2519469408346737
0.12531474936342035,0.16705305916532626,0.21,0.25294694083467373
0.12535742223247764,0.16805305916532626,0.211,0.25394694083467373
0.12649052172118408,0.16905305916532626,0.212,0.25494694083467373
0.12680292562413276,0.17005305916532626,0.213,0.25594694083467373
0.12764806500784717,0.17105305916532626,0.214,0.25694694083467373
0.12809114127502474,0.17205305916532626,0.215,0.25794694083467373
0.1282572053905,0.17305305916532626,0.216,0.25894694083467373
0.12908778083363145,0.17405305916532626,0.217,0.25994694083467373
0.12927821980598145,0.17505305916532626,0.218,0.26094694083467374
0.12997519845499944,0.17605305916532626,0.219,0.26194694083467374
0.13049492330747514,0.17705305916532627,0.22,0.26294694083467374
0.13085515560289301,0.17805305916532627,0.221,0.26394694083467374
0.13132272210609286,0.17905305916532627,0.222,0.26494694083467374
0.1317066456136166,0.18005305916532627,0.223,0.26594694083467374
0.1317449771414351,0.18105305916532627,0.224,0.26694694083467374
0.13334833088949366,0.18205305916532627,0.225,0.26794694083467374
0.13408785224672512,0.18305305916532627,0.226,0.26894694083467374
0.13436858714791847,0.18405305916532627,0.227,0.26994694083467374
0.13452286082322307,0.18505305916532627,0.228,0.27094694083467374
0.13480877616295042,0.18605305916532627,0.229,0.27194694083467374
0.13650880427092438,0.18705305916532627,0.23,0.27294694083467375
0.13666452479978605,0.18805305916532628,0.231,0.27394694083467375
0.13797587864294528,0.18905305916532628,0.232,0.27494694083467375
0.1383620867173245,0.19005305916532628,0.233,0.27594694083467375
0.1389946237557052,0.19105305916532628,0.234,0.27694694083467375
0.14161544261611325,0.19205305916532628,0.23500000000000001,0.27794694083467375
0.14214581825989395,0.19305305916532628,0.23600000000000002,0.27894694083467375
0.14235292086299164,0.19405305916532628,0.23700000000000002,0.27994694083467375
0.14364333870515822,0.19505305916532628,0.23800000000000002,0.28094694083467375
0.14456408407477503,0.19605305916532628,0.23900000000000002,0.28194694083467375
0.1445688097706062,0.19705305916532623,0.24,0.28294694083467375
0.14458941299391342,0.19805305916532623,0.241,0.28394694083467376
0.14463342623572784,0.19905305916532623,0.242,0.28494694083467376
0.14467008968654682,0.20005305916532623,0.243,0.28594694083467376
0.14494239281138516,0.20105305916532623,0.244,0.28694694083467376
0.14538237041322633,0.20205305916532623,0.245,0.28794694083467376
0.14573273458687133,0.20305305916532623,0.246,0.28894694083467376
0.1464713386044049,0.20405305916532623,0.247,0.28994694083467376
0.1468801300474188,0.20505305916532623,0.248,0.29094694083467376
0.14714422410301478,0.20605305916532624,0.249,0.29194694083467376
0.14747081647653815,0.20705305916532624,0.25,0.29294694083467376
0.14822448305909233,0.20805305916532624,0.251,0.29394694083467376
0.14965960250195998,0.20905305916532624,0.252,0.29494694083467377
0.14977106247875782,0.21005305916532624,0.253,0.29594694083467377
0.1501973587760565,0.21105305916532624,0.254,0.29694694083467377
0.15139056402154533,0.21205305916532624,0.255,0.29794694083467377
0.15157288094093158,0.21305305916532624,0.256,0.29894694083467377
0.15160304447685935,0.21405305916532624,0.257,0.29994694083467377
0.1517879715903088,0.21505305916532624,0.258,0.30094694083467377
0.15192544156927867,0.21605305916532624,0.259,0.30194694083467377
0.15213775904562504,0.21705305916532625,0.26,0.3029469408346738
0.15265244170857994,0.21805305916532625,0.261,0.3039469408346738
0.15285889517748832,0.21905305916532625,0.262,0.3049469408346738
0.1528802246879986,0.22005305916532625,0.263,0.3059469408346738
0.1534159015768941,0.22105305916532625,0.264,0.3069469408346738
0.15353423887531412,0.22205305916532625,0.265,0.3079469408346738
0.15501812319385497,0.22305305916532625,0.266,0.3089469408346738
0.15502663907001105,0.22405305916532625,0.267,0.3099469408346738
0.15589088361006495,0.22505305916532625,0.268,0.3109469408346738
0.15599113559699715,0.22605305916532625,0.269,0.3119469408346738
0.15611061552005218,0.22705305916532625,0.27,0.3129469408346738
0.15694658356251645,0.22805305916532626,0.271,0.3139469408346738
0.15848978664245084,0.22905305916532626,0.272,0.3149469408346738
0.1594448428746837,0.23005305916532626,0.273,0.3159469408346738
0.16004738885936637,0.23105305916532626,0.274,0.3169469408346738
0.16089123947514572,0.23205305916532626,0.275,0.3179469408346738
0.16109274145535157,0.23305305916532626,0.276,0.3189469408346738
0.16229117781625488,0.23405305916532626,0.277,0.3199469408346738
0.16256608969767472,0.23505305916532626,0.278,0.3209469408346738
0.16387110586079043,0.23605305916532626,0.279,0.3219469408346738
0.16544149277078485,0.23705305916532626,0.28,0.3229469408346738
0.16548876710311744,0.23805305916532626,0.281,0.3239469408346738
0.16577880378735652,0.23905305916532626,0.28200000000000003,0.3249469408346738
0.16627299467828943,0.24005305916532627,0.28300000000000003,0.3259469408346738
0.16664377704590186,0.24105305916532627,0.28400000000000003,0.3269469408346738
0.16722059953701252,0.24205305916532627,0.28500000000000003,0.3279469408346738
0.16727689036095428,0.24305305916532627,0.28600000000000003,0.3289469408346738
0.16767633427322415,0.24405305916532627,0.28700000000000003,0.3299469408346738
0.1677151770258713,0.24505305916532627,0.28800000000000003,0.3309469408346738
0.1688152108719078,0.24605305916532622,0.289,0.33194694083467374
0.16932598994949083,0.24705305916532622,0.29,0.33294694083467374
0.16935959534830955,0.24805305916532622,0.291,0.33394694083467374
0.16945099724868362,0.24905305916532622,0.292,0.33494694083467375
0.17001136787569834,0.2500530591653262,0.293,0.33594694083467375
0.17006303990351235,0.2510530591653262,0.294,0.33694694083467375
0.1702105887586499,0.2520530591653262,0.295,0.33794694083467375
0.17036518319749638,0.2530530591653262,0.296,0.33894694083467375
0.1704383173135904,0.2540530591653262,0.297,0.33994694083467375
0.17084847663666095,0.2550530591653262,0.298,0.34094694083467375
0.17147473526356258,0.2560530591653262,0.299,0.34194694083467375
0.17188823121892943,0.2570530591653262,0.3,0.34294694083467375
0.1719806618612205,0.2580530591653262,0.301,0.34394694083467375
0.1721978700784974,0.2590530591653262,0.302,0.34494694083467375
0.17469446016407925,0.26005305916532623,0.303,0.34594694083467376
0.1754696404495652,0.26105305916532623,0.304,0.34694694083467376
0.17560762014859008,0.26205305916532623,0.305,0.34794694083467376
0.1757864584936533,0.26305305916532623,0.306,0.34894694083467376
0.17660498276213443,0.26405305916532623,0.307,0.34994694083467376
0.17687695392353986,0.26505305916532623,0.308,0.35094694083467376
0.17748927711784263,0.26605305916532623,0.309,0.35194694083467376
0.17781663865106287,0.26705305916532623,0.31,0.35294694083467376
0.17813054368185274,0.26805305916532624,0.311,0.35394694083467376
0.178141139543474,0.26905305916532624,0.312,0.35494694083467376
0.17862730133161883,0.27005305916532624,0.313,0.35594694083467376
0.1786489028878449,0.27105305916532624,0.314,0.35694694083467376
0.178805836878243,0.27205305916532624,0.315,0.35794694083467377
0.17918035669267163,0.27305305916532624,0.316,0.35894694083467377
0.17978330844823845,0.27405305916532624,0.317,0.35994694083467377
0.17996434395487845,0.27505305916532624,0.318,0.36094694083467377
0.1805015714354106,0.27605305916532624,0.319,0.36194694083467377
0.18082551435997854,0.27705305916532624,0.32,0.36294694083467377
0.18094220154172894,0.27805305916532624,0.321,0.36394694083467377
0.18222288173163015,0.27905305916532624,0.322,0.36494694083467377
0.18334294876388935,0.28005305916532625,0.323,0.3659469408346738
0.18353991662628305,0.28105305916532625,0.324,0.3669469408346738
0.1841614575254033,0.28205305916532625,0.325,0.3679469408346738
0.18416147919858838,0.28305305916532625,0.326,0.3689469408346738
0.18467302215550602,0.28405305916532625,0.327,0.3699469408346738
0.18526345829428575,0.28505305916532625,0.328,0.3709469408346738
0.18539323232846863,0.28605305916532625,0.329,0.3719469408346738
0.18641979920699234,0.28705305916532625,0.33,0.3729469408346738
0.18702803733980816,0.28805305916532625,0.331,0.3739469408346738
0.18706606556531483,0.28905305916532625,0.332,0.3749469408346738
0.1871879459845122,0.29005305916532625,0.333,0.3759469408346738
0.188780603417324,0.29105305916532626,0.334,0.3769469408346738
0.1894068861576356,0.29205305916532626,0.335,0.3779469408346738
0.18963078449006066,0.29305305916532626,0.336,0.3789469408346738
0.1900067593958778,0.29405305916532626,0.337,0.3799469408346738
0.19027684473091516,0.29505305916532626,0.338,0.3809469408346738
0.19063550603239798,0.29605305916532626,0.339,0.3819469408346738
0.1916502282120711,0.29705305916532626,0.34,0.3829469408346738
0.1916583218714968,0.29805305916532626,0.341,0.3839469408346738
0.19190704180329313,0.29905305916532626,0.342,0.3849469408346738
0.1921669684682348,0.30005305916532626,0.343,0.3859469408346738
0.19246692981556407,0.30105305916532626,0.34400000000000003,0.3869469408346738
0.1928432648159284,0.30205305916532627,0.34500000000000003,0.3879469408346738
0.19288297586653605,0.30305305916532627,0.34600000000000003,0.3889469408346738
0.1931600623329269,0.30405305916532627,0.34700000000000003,0.3899469408346738
0.19330046039114995,0.30505305916532627,0.34800000000000003,0.3909469408346738
0.19485117633897006,0.30605305916532627,0.34900000000000003,0.3919469408346738
0.19539405602912777,0.30705305916532627,0.35000000000000003,0.3929469408346738
0.19564665491951025,0.30805305916532627,0.35100000000000003,0.3939469408346738
0.19603944031167392,0.3090530591653262,0.352,0.39494694083467374
0.19628941490510354,0.3100530591653262,0.353,0.39594694083467374
0.19680378257388076,0.3110530591653262,0.354,0.39694694083467374
0.19682511976901812,0.3120530591653262,0.355,0.39794694083467375
0.19683070346107936,0.3130530591653262,0.356,0.39894694083467375
0.1973743087380674,0.3140530591653262,0.357,0.39994694083467375
0.1977621507796869,0.3150530591653262,0.358,0.40094694083467375
0.1982002621808566,0.3160530591653262,0.359,0.40194694083467375
0.19848106849240424,0.3170530591653262,0.36,0.40294694083467375
0.19918155471350754,0.3180530591653262,0.361,0.40394694083467375
0.19978786866181847,0.3190530591653262,0.362,0.40494694083467375
0.1998767916269525,0.3200530591653262,0.363,0.40594694083467375
0.2002856663979903,0.3210530591653262,0.364,0.40694694083467375
0.20105349339020848,0.3220530591653262,0.365,0.40794694083467375
0.20112106604610763,0.32305305916532623,0.366,0.40894694083467376
0.2020910882697427,0.32405305916532623,0.367,0.40994694083467376
0.2031470740647115,0.32505305916532623,0.368,0.41094694083467376
0.2031886259419052,0.32605305916532623,0.369,0.41194694083467376
0.2040431655787906,0.32705305916532623,0.37,0.41294694083467376
0.20625697788852557,0.32805305916532623,0.371,0.41394694083467376
0.20626615312265725,0.32905305916532623,0.372,0.41494694083467376
0.2062889402968057,0.33005305916532623,0.373,0.41594694083467376
0.20630641008703793,0.33105305916532624,0.374,0.41694694083467376
0.20631642562692443,0.33205305916532624,0.375,0.41794694083467376
0.2075414932952789,0.33305305916532624,0.376,0.41894694083467376
0.2088906188445444,0.33405305916532624,0.377,0.41994694083467377
0.2099263667645583,0.33505305916532624,0.378,0.42094694083467377
0.2100979689263299,0.33605305916532624,0.379,0.42194694083467377
0.2105282022944937,0.33705305916532624,0.38,0.42294694083467377
0.21065538581327056,0.33805305916532624,0.381,0.42394694083467377
0.21123029123276854,0.33905305916532624,0.382,0.42494694083467377
0.21163376854181004,0.34005305916532624,0.383,0.42594694083467377
0.21175253675279895,0.34105305916532624,0.384,0.42694694083467377
0.21245011400197708,0.34205305916532625,0.385,0.4279469408346738
0.2130125845005676,0.34305305916532625,0.386,0.4289469408346738
0.21375480778328843,0.34405305916532625,0.387,0.4299469408346738
0.21683429296815415,0.34505305916532625,0.388,0.4309469408346738
0.21884339299685243,0.34605305916532625,0.389,0.4319469408346738
0.21888876783071531,0.34705305916532625,0.39,0.4329469408346738
0.21897251281264182,0.34805305916532625,0.391,0.4339469408346738
0.2191610198251342,0.34905305916532625,0.392,0.4349469408346738
0.21954213962511782,0.35005305916532625,0.393,0.4359469408346738
0.22061273595390574,0.35105305916532625,0.394,0.4369469408346738
0.22081356408213257,0.35205305916532625,0.395,0.4379469408346738
0.221692705750357,0.35305305916532626,0.396,0.4389469408346738
0.22174135219568591,0.35405305916532626,0.397,0.4399469408346738
0.22200142255706842,0.35505305916532626,0.398,0.4409469408346738
0.22205275207605996,0.35605305916532626,0.399,0.4419469408346738
0.2226537044930032,0.35705305916532626,0.4,0.4429469408346738
0.22313876760975596,0.35805305916532626,0.401,0.4439469408346738
0.22355685142260587,0.35905305916532626,0.402,0.4449469408346738
0.2246817420474437,0.36005305916532626,0.403,0.4459469408346738
0.22559924099356024,0.36105305916532626,0.404,0.4469469408346738
0.22584917063253085,0.36205305916532626,0.405,0.4479469408346738
0.22618973640791606,0.36305305916532626,0.406,0.4489469408346738
0.22654874277038065,0.36405305916532626,0.40700000000000003,0.4499469408346738
0.22661544917380355,0.36505305916532627,0.40800000000000003,0.4509469408346738
0.22721627713333778,0.36605305916532627,0.40900000000000003,0.4519469408346738
0.22752373233695158,0.36705305916532627,0.41000000000000003,0.4529469408346738
0.22834429831347777,0.36805305916532627,0.41100000000000003,0.4539469408346738
0.22850931667323185,0.36905305916532627,0.41200000000000003,0.4549469408346738
0.22869080850221066,0.37005305916532627,0.41300000000000003,0.4559469408346738
0.22869577784468215,0.37105305916532627,0.41400000000000003,0.4569469408346738
0.22871872996117448,0.37205305916532627,0.41500000000000004,0.4579469408346738
0.22874896440590167,0.3730530591653263,0.41600000000000004,0.4589469408346738
0.22890513332198656,0.3740530591653262,0.417,0.45994694083467375
0.22894496396999797,0.3750530591653262,0.418,0.46094694083467375
0.2291617246522607,0.3760530591653262,0.419,0.46194694083467375
0.22944402191894658,0.3770530591653262,0.42,0.46294694083467375
0.22953658816086603,0.3780530591653262,0.421,0.46394694083467375
0.22975865425251635,0.3790530591653262,0.422,0.46494694083467375
0.2307715609334092,0.3800530591653262,0.423,0.46594694083467375
0.23257144888144526,0.3810530591653262,0.424,0.46694694083467375
0.23272023663060298,0.3820530591653262,0.425,0.46794694083467375
0.2343623719805754,0.3830530591653262,0.426,0.46894694083467375
0.23489945415861738,0.3840530591653262,0.427,0.46994694083467375
0.23556676630902515,0.38505305916532623,0.428,0.47094694083467376
0.23599010551998484,0.38605305916532623,0.429,0.47194694083467376
0.23610630272855454,0.38705305916532623,0.43,0.47294694083467376
0.23626935899954812,0.38805305916532623,0.431,0.47394694083467376
0.23641379628504663,0.38905305916532623,0.432,0.47494694083467376
0.23672693059496583,0.39005305916532623,0.433,0.47594694083467376
0.23675728058309428,0.39105305916532623,0.434,0.47694694083467376
0.23681615145963905,0.39205305916532623,0.435,0.47794694083467376
0.23690798230107862,0.39305305916532624,0.436,0.47894694083467376
0.23713625014208456,0.39405305916532624,0.437,0.47994694083467376
0.23725921484607115,0.39505305916532624,0.438,0.48094694083467376
0.23805658785995754,0.39605305916532624,0.439,0.48194694083467376
0.23840996513599527,0.39705305916532624,0.44,0.48294694083467377
0.23850723624107895,0.39805305916532624,0.441,0.48394694083467377
0.23934033679674516,0.39905305916532624,0.442,0.48494694083467377
0.23942173189316435,0.40005305916532624,0.443,0.48594694083467377
0.23952484912817956,0.40105305916532624,0.444,0.48694694083467377
0.2397918932838242,0.40205305916532624,0.445,0.48794694083467377
0.24008624132191916,0.40305305916532624,0.446,0.48894694083467377
0.2402434719147433,0.40405305916532624,0.447,0.48994694083467377
0.240390082683128,0.40505305916532625,0.448,0.4909469408346738
0.24177494895964294,0.40605305916532625,0.449,0.4919469408346738
0.24262320012077832,0.40705305916532625,0.45,0.4929469408346738
0.24354184088962721,0.40805305916532625,0.451,0.4939469408346738
0.2437757526152994,0.40905305916532625,0.452,0.4949469408346738
0.24418544741471795,0.41005305916532625,0.453,0.4959469408346738
0.24441977391149347,0.41105305916532625,0.454,0.4969469408346738
0.24516879029406663,0.41205305916532625,0.455,0.4979469408346738
0.2458936393338808,0.41305305916532625,0.456,0.4989469408346738
0.24671712644070873,0.41405305916532625,0.457,0.4999469408346738
0.24734434820079354,0.41505305916532625,0.458,0.5009469408346737
0.2479695292941344,0.41605305916532626,0.459,0.5019469408346737
0.2486017833210828,0.41705305916532626,0.46,0.5029469408346737
0.2495464855405548,0.41805305916532626,0.461,0.5039469408346737
0.24994393287708294,0.41905305916532626,0.462,0.5049469408346737
0.2515854577378546,0.42005305916532626,0.463,0.5059469408346737
0.251653984295882,0.42105305916532626,0.464,0.5069469408346737
0.25218467169700276,0.42205305916532626,0.465,0.5079469408346737
0.2526921517842578,0.42305305916532626,0.466,0.5089469408346737
0.25416316887609863,0.42405305916532626,0.467,0.5099469408346737
0.25499823550978734,0.42505305916532626,0.468,0.5109469408346737
0.2552338687090728,0.42605305916532626,0.46900000000000003,0.5119469408346737
0.2555575828992033,0.42705305916532627,0.47000000000000003,0.5129469408346737
0.255682673122712,0.42805305916532627,0.47100000000000003,0.5139469408346737
0.25616065222623047,0.42905305916532627,0.47200000000000003,0.5149469408346737
0.2563560271945653,0.43005305916532627,0.47300000000000003,0.5159469408346737
0.2572600146440107,0.43105305916532627,0.47400000000000003,0.5169469408346737
0.2576428890427336,0.43205305916532627,0.47500000000000003,0.5179469408346737
0.25840742108197906,0.43305305916532627,0.47600000000000003,0.5189469408346737
0.25931506570833246,0.43405305916532627,0.47700000000000004,0.5199469408346737
0.2600050416616678,0.4350530591653263,0.47800000000000004,0.5209469408346737
0.2600474345800886,0.4360530591653263,0.47900000000000004,0.5219469408346737
0.2605396912970672,0.4370530591653262,0.48,0.5229469408346737
0.26138029487678055,0.4380530591653262,0.481,0.5239469408346737
0.2620589658888627,0.4390530591653262,0.482,0.5249469408346737
0.2637455936993085,0.4400530591653262,0.483,0.5259469408346737
0.2646375185589495,0.4410530591653262,0.484,0.5269469408346737
0.2648349037749698,0.4420530591653262,0.485,0.5279469408346738
0.26518948373666945,0.4430530591653262,0.486,0.5289469408346738
0.26567550984849675,0.4440530591653262,0.487,0.5299469408346738
0.2663872344914673,0.4450530591653262,0.488,0.5309469408346738
0.26684391570239463,0.4460530591653262,0.489,0.5319469408346738
0.26920584007044635,0.4470530591653262,0.49,0.5329469408346738
0.26952953720798656,0.44805305916532623,0.491,0.5339469408346738
0.26955720096517066,0.44905305916532623,0.492,0.5349469408346738
0.27062627296377784,0.45005305916532623,0.493,0.5359469408346738
0.27089455533620294,0.45105305916532623,0.494,0.5369469408346738
0.27175364852612854,0.45205305916532623,0.495,0.5379469408346738
0.27383983158236275,0.45305305916532623,0.496,0.5389469408346738
0.2747190907462525,0.45405305916532623,0.497,0.5399469408346738
0.2754801275269559,0.45505305916532623,0.498,0.5409469408346738
0.2755229089113004,0.45605305916532624,0.499,0.5419469408346738
0.27594422047847933,0.45705305916532624,0.5,0.5429469408346738
0.2767001896015732,0.45805305916532624,0.501,0.5439469408346738
0.27718161844573,0.45905305916532624,0.502,0.5449469408346738
0.2783954862949079,0.46005305916532624,0.503,0.5459469408346738
0.2787609400040308,0.46105305916532624,0.504,0.5469469408346738
0.2795614510380344,0.46205305916532624,0.505,0.5479469408346738
0.28024595152263265,0.46305305916532624,0.506,0.5489469408346738
0.2804284557249981,0.46405305916532624,0.507,0.5499469408346738
0.28104480925855563,0.46505305916532624,0.508,0.5509469408346738
0.28138114927624014,0.46605305916532624,0.509,0.5519469408346738
0.28156980451047414,0.46705305916532625,0.51,0.5529469408346738
0.28192384516929003,0.46805305916532625,0.511,0.5539469408346738
0.28206601573751355,0.46905305916532625,0.512,0.5549469408346738
0.28217888104158756,0.47005305916532625,0.513,0.5559469408346738
0.2823932484572477,0.47105305916532625,0.514,0.5569469408346738
0.28293352865747906,0.47205305916532625,0.515,0.5579469408346738
0.283666949402418,0.47305305916532625,0.516,0.5589469408346738
0.28398921266004695,0.47405305916532625,0.517,0.5599469408346738
0.28404851800919084,0.47505305916532625,0.518,0.5609469408346738
0.28474789477539825,0.47605305916532625,0.519,0.5619469408346738
0.28497255175488223,0.47705305916532625,0.52,0.5629469408346738
0.285729816707489,0.47805305916532626,0.521,0.5639469408346738
0.2866502276518373,0.47905305916532626,0.522,0.5649469408346738
0.28731398735273433,0.48005305916532626,0.523,0.5659469408346738
0.28754323830239276,0.48105305916532626,0.524,0.5669469408346738
0.2878971558198111,0.48205305916532626,0.525,0.5679469408346738
0.288091739730593,0.48305305916532626,0.526,0.5689469408346738
0.288874733509171,0.48405305916532626,0.527,0.5699469408346738
0.2890125113236053,0.48505305916532626,0.528,0.5709469408346738
0.2912733543709931,0.48605305916532626,0.529,0.5719469408346738
0.2912855961198606,0.48705305916532626,0.53,0.5729469408346738
0.2917810667055915,0.48805305916532626,0.531,0.5739469408346738
0.2924972757232088,0.48905305916532626,0.532,0.5749469408346738
0.29433499407804525,0.49005305916532627,0.533,0.5759469408346738
0.2943852248477548,0.49105305916532627,0.534,0.5769469408346738
0.2949812703501259,0.49205305916532627,0.535,0.5779469408346738
0.2950017942724204,0.49305305916532627,0.536,0.5789469408346738
0.2972501379273236,0.49405305916532627,0.537,0.5799469408346738
0.2974698049085137,0.49505305916532627,0.538,0.5809469408346738
0.2975210591515961,0.49605305916532627,0.539,0.5819469408346738
0.29759923757100515,0.49705305916532627,0.54,0.5829469408346738
0.2977352143398653,0.4980530591653263,0.541,0.5839469408346738
0.29822300421528,0.4990530591653263,0.542,0.5849469408346738
0.29921994239285254,0.5000530591653263,0.543,0.5859469408346738
0.299252767178097,0.5010530591653263,0.544,0.5869469408346738
0.29986036419721873,0.5020530591653263,0.545,0.5879469408346738
0.30233601173462665,0.5030530591653263,0.546,0.5889469408346738
0.30260489892882475,0.5040530591653263,0.547,0.5899469408346738
0.30280814735001554,0.5050530591653263,0.548,0.5909469408346738
0.3028707451953715,0.5060530591653263,0.549,0.5919469408346738
0.3041026635919369,0.5070530591653263,0.55,0.5929469408346738
0.30437798895629037,0.5080530591653263,0.551,0.5939469408346738
0.30461480945613617,0.5090530591653263,0.552,0.5949469408346738
0.3049045708372392,0.5100530591653263,0.553,0.5959469408346738
0.30492462447838903,0.5110530591653263,0.554,0.5969469408346738
0.30645154039941613,0.5120530591653263,0.555,0.5979469408346738
0.30667576172072886,0.5130530591653263,0.556,0.5989469408346738
0.3067904813067891,0.5140530591653263,0.557,0.5999469408346738
0.3074418357476462,0.5150530591653263,0.558,0.6009469408346738
0.30864317091390275,0.5160530591653263,0.559,0.6019469408346738
0.3104711575906316,0.5170530591653263,0.56,0.6029469408346738
0.3115356741253656,0.5180530591653263,0.561,0.6039469408346738
0.3115565737631955,0.5190530591653263,0.562,0.6049469408346738
0.31156212160475705,0.5200530591653263,0.5630000000000001,0.6059469408346738
0.3127536772248785,0.5210530591653263,0.5640000000000001,0.6069469408346738
0.3132304139720627,0.5220530591653263,0.5650000000000001,0.6079469408346738
0.3134438764871228,0.5230530591653263,0.5660000000000001,0.6089469408346738
0.3134654411107301,0.5240530591653263,0.5670000000000001,0.6099469408346738
0.31389476767246133,0.5250530591653263,0.5680000000000001,0.6109469408346738
0.31414493806364796,0.5260530591653263,0.5690000000000001,0.6119469408346738
0.31435371443597504,0.5270530591653263,0.5700000000000001,0.6129469408346738
0.31449870974895683,0.5280530591653263,0.5710000000000001,0.6139469408346738
0.31633797559074256,0.5290530591653263,0.5720000000000001,0.6149469408346738
0.3165773113323053,0.5300530591653263,0.5730000000000001,0.6159469408346738
0.317245643029094,0.5310530591653263,0.5740000000000001,0.6169469408346738
0.31866808752250037,0.5320530591653263,0.5750000000000001,0.6179469408346738
0.3187929842976261,0.5330530591653263,0.5760000000000001,0.6189469408346738
0.31914955256635036,0.5340530591653262,0.577,0.6199469408346737
0.32023696252246714,0.5350530591653262,0.578,0.6209469408346737
0.3205495719344257,0.5360530591653262,0.579,0.6219469408346737
0.3214307722989373,0.5370530591653262,0.58,0.6229469408346737
0.32491221432016026,0.5380530591653262,0.581,0.6239469408346737
0.3257329033252202,0.5390530591653262,0.582,0.6249469408346737
0.3264523758931546,0.5400530591653262,0.583,0.6259469408346737
0.3278016938288272,0.5410530591653262,0.584,0.6269469408346737
0.328043041133384,0.5420530591653262,0.585,0.6279469408346737
0.32877230763534765,0.5430530591653262,0.586,0.6289469408346737
0.32892078242509154,0.5440530591653262,0.587,0.6299469408346737
0.3294060834328599,0.5450530591653262,0.588,0.6309469408346737
0.32950559763662185,0.5460530591653262,0.589,0.6319469408346737
0.3303697544490622,0.5470530591653262,0.59,0.6329469408346737
0.3308210223671366,0.5480530591653262,0.591,0.6339469408346737
0.33111154928999637,0.5490530591653262,0.592,0.6349469408346737
0.3323728861375982,0.5500530591653262,0.593,0.6359469408346737
0.3369997395870362,0.5510530591653262,0.594,0.6369469408346737
0.3377284040754209,0.5520530591653262,0.595,0.6379469408346737
0.33776942107570984,0.5530530591653262,0.596,0.6389469408346737
0.3379594628061532,0.5540530591653262,0.597,0.6399469408346737
0.33901435357891924,0.5550530591653262,0.598,0.6409469408346737
0.3390275582336556,0.5560530591653262,0.599,0.6419469408346737
0.33915300409889676,0.5570530591653262,0.6,0.6429469408346737
0.339928133117163,0.5580530591653262,0.601,0.6439469408346737
0.340795091449687,0.5590530591653262,0.602,0.6449469408346737
0.3410382106478952,0.5600530591653262,0.603,0.6459469408346737
0.3413116811012519,0.5610530591653262,0.604,0.6469469408346737
0.3418686599026718,0.5620530591653262,0.605,0.6479469408346737
0.3420142208111366,0.5630530591653262,0.606,0.6489469408346737
0.34223960550566823,0.5640530591653262,0.607,0.6499469408346737
0.3428970645697304,0.5650530591653262,0.608,0.6509469408346737
0.3433326814387575,0.5660530591653262,0.609,0.6519469408346737
0.3443993325022373,0.5670530591653262,0.61,0.6529469408346738
0.34449786525430165,0.5680530591653262,0.611,0.6539469408346738
0.3446531938360452,0.5690530591653262,0.612,0.6549469408346738
0.3447011023937191,0.5700530591653262,0.613,0.6559469408346738
0.34662394211805564,0.5710530591653262,0.614,0.6569469408346738
0.34686328110172826,0.5720530591653262,0.615,0.6579469408346738
0.34767784039979754,0.5730530591653262,0.616,0.6589469408346738
0.34830914567157595,0.5740530591653262,0.617,0.6599469408346738
0.34939721589809936,0.5750530591653262,0.618,0.6609469408346738
0.35000411616856647,0.5760530591653262,0.619,0.6619469408346738
0.3507866503395381,0.5770530591653262,0.62,0.6629469408346738
0.35132596190054455,0.5780530591653262,0.621,0.6639469408346738
0.352379635718838,0.5790530591653262,0.622,0.6649469408346738
0.35292594569657587,0.5800530591653262,0.623,0.6659469408346738
0.3532886882442405,0.5810530591653262,0.624,0.6669469408346738
0.3534961723032416,0.5820530591653262,0.625,0.6679469408346738
0.35449909001889046,0.5830530591653262,0.626,0.6689469408346738
0.35615861822902234,0.5840530591653262,0.627,0.6699469408346738
0.3597996904869882,0.5850530591653262,0.628,0.6709469408346738
0.3600222506363823,0.5860530591653262,0.629,0.6719469408346738
0.36018553592238517,0.5870530591653262,0.63,0.6729469408346738
0.36034501966785226,0.5880530591653262,0.631,0.6739469408346738
0.36049125622030764,0.5890530591653262,0.632,0.6749469408346738
0.36082393924103406,0.5900530591653262,0.633,0.6759469408346738
0.3610380368404543,0.5910530591653262,0.634,0.6769469408346738
0.3611364287846117,0.5920530591653262,0.635,0.6779469408346738
0.3614457898812339,0.5930530591653262,0.636,0.6789469408346738
0.3645029217884777,0.5940530591653262,0.637,0.6799469408346738
0.3652399728954416,0.5950530591653262,0.638,0.6809469408346738
0.3657351183504249,0.5960530591653262,0.639,0.6819469408346738
0.36794526550058637,0.5970530591653262,0.64,0.6829469408346738
0.3681464327566453,0.5980530591653263,0.641,0.6839469408346738
0.3690402194835979,0.5990530591653263,0.642,0.6849469408346738
0.3692397940269349,0.6000530591653263,0.643,0.6859469408346738
0.369352745816716,0.6010530591653263,0.644,0.6869469408346738
0.370504061437534,0.6020530591653263,0.645,0.6879469408346738
0.37144079494897986,0.6030530591653263,0.646,0.6889469408346738
0.3718461033440527,0.6040530591653263,0.647,0.6899469408346738
0.37203669900086783,0.6050530591653263,0.648,0.6909469408346738
0.37490541217296264,0.6060530591653263,0.649,0.6919469408346738
0.3753400760775033,0.6070530591653263,0.65,0.6929469408346738
0.37568268402748867,0.6080530591653263,0.651,0.6939469408346738
0.3775342478249398,0.6090530591653263,0.652,0.6949469408346738
0.37771574238132305,0.6100530591653263,0.653,0.6959469408346738
0.3782328399517523,0.6110530591653263,0.654,0.6969469408346738
0.3790601372973075,0.6120530591653263,0.655,0.6979469408346738
0.3798664914111558,0.6130530591653263,0.656,0.6989469408346738
0.3800982197522997,0.6140530591653263,0.657,0.6999469408346738
0.3811007243345691,0.6150530591653263,0.658,0.7009469408346738
0.38116984178888563,0.6160530591653263,0.659,0.7019469408346738
0.38127793421590284,0.6170530591653263,0.66,0.7029469408346738
0.3823503851481834,0.6180530591653263,0.661,0.7039469408346738
0.38287925445573123,0.6190530591653263,0.662,0.7049469408346738
0.38297774867869283,0.6200530591653263,0.663,0.7059469408346738
0.3846486735899326,0.6210530591653263,0.664,0.7069469408346738
0.3849633574641018,0.6220530591653263,0.665,0.7079469408346738
0.3851172950883381,0.6230530591653263,0.666,0.7089469408346738
0.3851735336323551,0.6240530591653263,0.667,0.7099469408346738
0.38519327523635,0.6250530591653263,0.668,0.7109469408346738
0.385277320842819,0.6260530591653263,0.669,0.7119469408346738
0.3855097169534822,0.6270530591653263,0.67,0.7129469408346738
0.3857035934123098,0.6280530591653263,0.671,0.7139469408346738
0.3868697509428451,0.6290530591653263,0.672,0.7149469408346738
0.3873053555572362,0.6300530591653263,0.673,0.7159469408346738
0.3894664896706165,0.6310530591653263,0.674,0.7169469408346738
0.3900653699442827,0.6320530591653263,0.675,0.7179469408346738
0.3906056210366393,0.6330530591653263,0.676,0.7189469408346738
0.3913082055070346,0.6340530591653263,0.677,0.7199469408346738
0.39211212519218647,0.6350530591653263,0.678,0.7209469408346738
0.39347220580548387,0.6360530591653263,0.679,0.7219469408346738
0.39467025131424815,0.6370530591653263,0.68,0.7229469408346738
0.3954491709052481,0.6380530591653263,0.681,0.7239469408346738
0.39839019710178475,0.6390530591653263,0.682,0.7249469408346738
0.40108126366762425,0.6400530591653263,0.683,0.7259469408346738
0.4032638332865361,0.6410530591653263,0.684,0.7269469408346738
0.40387417925636754,0.6420530591653263,0.685,0.7279469408346738
0.4039839489074039,0.6430530591653263,0.686,0.7289469408346738
0.4045095465491141,0.6440530591653263,0.687,0.7299469408346738
0.40504430201192715,0.6450530591653263,0.6880000000000001,0.7309469408346738
0.40518013458406194,0.6460530591653263,0.6890000000000001,0.7319469408346738
0.4069418048563327,0.6470530591653263,0.6900000000000001,0.7329469408346738
0.40777955700621743,0.6480530591653263,0.6910000000000001,0.7339469408346738
0.40852286024111284,0.6490530591653263,0.6920000000000001,0.7349469408346738
0.40858351902108275,0.6500530591653263,0.6930000000000001,0.7359469408346738
0.4095808410274735,0.6510530591653263,0.6940000000000001,0.7369469408346738
0.41107369366855606,0.6520530591653263,0.6950000000000001,0.7379469408346738
0.413849563207051,0.6530530591653263,0.6960000000000001,0.7389469408346738
0.4153701865374738,0.6540530591653263,0.6970000000000001,0.7399469408346738
0.415525624716242,0.6550530591653263,0.6980000000000001,0.7409469408346738
0.41572459412857776,0.6560530591653263,0.6990000000000001,0.7419469408346738
0.42017971913730173,0.6570530591653263,0.7000000000000001,0.7429469408346738
0.42061157037892266,0.6580530591653263,0.7010000000000001,0.7439469408346738
0.42163729480353956,0.6590530591653263,0.7020000000000001,0.7449469408346738
0.4243280935406503,0.6600530591653263,0.7030000000000001,0.7459469408346738
0.4243303181325521,0.6610530591653262,0.704,0.7469469408346737
0.42480400591169964,0.6620530591653262,0.705,0.7479469408346737
0.42530424148331497,0.6630530591653262,0.706,0.7489469408346737
0.4254338759345838,0.6640530591653262,0.707,0.7499469408346737
0.42609023579115135,0.6650530591653262,0.708,0.7509469408346737
0.42705812824461525,0.6660530591653262,0.709,0.7519469408346737
0.4315912552984076,0.6670530591653262,0.71,0.7529469408346737
0.43252082560383825,0.6680530591653262,0.711,0.7539469408346737
0.434148594142877,0.6690530591653262,0.712,0.7549469408346737
0.4347838346125097,0.6700530591653262,0.713,0.7559469408346737
0.43514668259453626,0.6710530591653262,0.714,0.7569469408346737
0.43744476533145304,0.6720530591653262,0.715,0.7579469408346737
0.43812707535381734,0.6730530591653262,0.716,0.7589469408346737
0.44066252490147473,0.6740530591653262,0.717,0.7599469408346737
0.44098863772824765,0.6750530591653262,0.718,0.7609469408346737
0.4426355830325447,0.6760530591653262,0.719,0.7619469408346737
0.44385795086409285,0.6770530591653262,0.72,0.7629469408346737
0.44433214941736615,0.6780530591653262,0.721,0.7639469408346737
0.4446533935792422,0.6790530591653262,0.722,0.7649469408346737
0.4460368432216129,0.6800530591653262,0.723,0.7659469408346737
0.44616955894097043,0.6810530591653262,0.724,0.7669469408346737
0.44754987914710403,0.6820530591653262,0.725,0.7679469408346737
0.44803100444122645,0.6830530591653262,0.726,0.7689469408346737
0.44843778495417586,0.6840530591653262,0.727,0.7699469408346737
0.44920196104575305,0.6850530591653262,0.728,0.7709469408346737
0.44921724570535343,0.6860530591653262,0.729,0.7719469408346737
0.449566825864282,0.6870530591653262,0.73,0.7729469408346737
0.45005739933117983,0.6880530591653262,0.731,0.7739469408346737
0.4528624992778422,0.6890530591653262,0.732,0.7749469408346737
0.45286582116492524,0.6900530591653262,0.733,0.7759469408346737
0.4539136919427511,0.6910530591653262,0.734,0.7769469408346737
0.45507587035788755,0.6920530591653262,0.735,0.7779469408346738
0.4560181370187735,0.6930530591653262,0.736,0.7789469408346738
0.4566480689377856,0.6940530591653262,0.737,0.7799469408346738
0.45682002733017263,0.6950530591653262,0.738,0.7809469408346738
0.45701318812373676,0.6960530591653262,0.739,0.7819469408346738
0.4570289351133476,0.6970530591653262,0.74,0.7829469408346738
0.4582934044205037,0.6980530591653262,0.741,0.7839469408346738
0.45887350314194253,0.6990530591653262,0.742,0.7849469408346738
0.459175567689716,0.7000530591653262,0.743,0.7859469408346738
0.459436336936852,0.7010530591653262,0.744,0.7869469408346738
0.46015922035605844,0.7020530591653262,0.745,0.7879469408346738
0.46078568457197033,0.7030530591653262,0.746,0.7889469408346738
0.4621713684511679,0.7040530591653262,0.747,0.7899469408346738
0.46250895201972575,0.7050530591653262,0.748,0.7909469408346738
0.4625970363148107,0.7060530591653262,0.749,0.7919469408346738
0.4627917724551409,0.7070530591653262,0.75,0.7929469408346738
0.4627977753102889,0.7080530591653262,0.751,0.7939469408346738
0.4631109486676595,0.7090530591653262,0.752,0.7949469408346738
0.46320170744819084,0.7100530591653262,0.753,0.7959469408346738
0.46337516540457346,0.7110530591653262,0.754,0.7969469408346738
0.46362248192772226,0.7120530591653262,0.755,0.7979469408346738
0.4643082153573602,0.7130530591653262,0.756,0.7989469408346738
0.4664914175335183,0.7140530591653262,0.757,0.7999469408346738
0.4681265911749304,0.7150530591653262,0.758,0.8009469408346738
0.46833794752363833,0.7160530591653262,0.759,0.8019469408346738
0.4701003675807706,0.7170530591653262,0.76,0.8029469408346738
0.47083852841219276,0.7180530591653262,0.761,0.8039469408346738
0.47104871570139834,0.7190530591653262,0.762,0.8049469408346738
0.47148596445854596,0.7200530591653262,0.763,0.8059469408346738
0.47217330684863495,0.7210530591653262,0.764,0.8069469408346738
0.47306597059100125,0.7220530591653262,0.765,0.8079469408346738
0.473376780203103,0.7230530591653263,0.766,0.8089469408346738
0.4748592968400025,0.7240530591653263,0.767,0.8099469408346738
0.4756827605361308,0.7250530591653263,0.768,0.8109469408346738
0.4763203143009141,0.7260530591653263,0.769,0.8119469408346738
0.4775400460240738,0.7270530591653263,0.77,0.8129469408346738
0.47822801752101785,0.7280530591653263,0.771,0.8139469408346738
0.48198887909852867,0.7290530591653263,0.772,0.8149469408346738
0.48542834615364033,0.7300530591653263,0.773,0.8159469408346738
0.48578746983118515,0.7310530591653263,0.774,0.8169469408346738
0.4859259311392677,0.7320530591653263,0.775,0.8179469408346738
0.4870240434731266,0.7330530591653263,0.776,0.8189469408346738
0.4880408876173931,0.7340530591653263,0.777,0.8199469408346738
0.4894607241317856,0.7350530591653263,0.778,0.8209469408346738
0.48978109888612054,0.7360530591653263,0.779,0.8219469408346738
0.4903913943531264,0.7370530591653263,0.78,0.8229469408346738
0.49081638556879476,0.7380530591653263,0.781,0.8239469408346738
0.4911500762360488,0.7390530591653263,0.782,0.8249469408346738
0.49120547735204356,0.7400530591653263,0.783,0.8259469408346738
0.49190171887243767,0.7410530591653263,0.784,0.8269469408346738
0.4929084712886706,0.7420530591653263,0.785,0.8279469408346738
0.4971146659934236,0.7430530591653263,0.786,0.8289469408346738
0.4975584758063319,0.7440530591653263,0.787,0.8299469408346738
0.49769262320044266,0.7450530591653263,0.788,0.8309469408346738
0.49905807831316307,0.7460530591653263,0.789,0.8319469408346738
0.49942825723868955,0.7470530591653263,0.79,0.8329469408346738
0.5014473716031101,0.7480530591653263,0.791,0.8339469408346738
0.5019514041934965,0.7490530591653263,0.792,0.8349469408346738
0.5019795993847498,0.7500530591653263,0.793,0.8359469408346738
0.5026365379381894,0.7510530591653263,0.794,0.8369469408346738
0.5039415258945004,0.7520530591653263,0.795,0.8379469408346738
0.5040952361252437,0.7530530591653263,0.796,0.8389469408346738
0.5041106860107274,0.7540530591653263,0.797,0.8399469408346738
0.5047920041327963,0.7550530591653263,0.798,0.8409469408346738
0.5061792904220808,0.7560530591653263,0.799,0.8419469408346738
0.5067969381936881,0.7570530591653263,0.8,0.8429469408346738
0.507334619397529,0.7580530591653263,0.801,0.8439469408346738
0.5076665919440968,0.7590530591653263,0.802,0.8449469408346738
0.5080535249311896,0.7600530591653263,0.803,0.8459469408346738
0.5089656394884223,0.7610530591653263,0.804,0.8469469408346738
0.5094458267289,0.7620530591653263,0.805,0.8479469408346738
0.5101474865640327,0.7630530591653263,0.806,0.8489469408346738
0.5119473061733244,0.7640530591653263,0.807,0.8499469408346738
0.5148666729006922,0.7650530591653263,0.808,0.8509469408346738
0.5179137213520283,0.7660530591653263,0.809,0.8519469408346738
0.5185311900792927,0.7670530591653263,0.81,0.8529469408346738
0.5220805870219333,0.7680530591653263,0.811,0.8539469408346738
0.5225344439693568,0.7690530591653263,0.812,0.8549469408346738
0.5239177674162849,0.7700530591653263,0.8130000000000001,0.8559469408346738
0.5240697907424927,0.7710530591653263,0.8140000000000001,0.8569469408346738
0.5279989385292317,0.7720530591653263,0.8150000000000001,0.8579469408346738
0.5283293349190098,0.7730530591653263,0.8160000000000001,0.8589469408346738
0.5294136500487843,0.7740530591653263,0.8170000000000001,0.8599469408346738
0.5297827369962006,0.7750530591653263,0.8180000000000001,0.8609469408346738
0.5299720666258702,0.7760530591653263,0.8190000000000001,0.8619469408346738
0.5319710206780538,0.7770530591653263,0.8200000000000001,0.8629469408346738
0.5387039538078573,0.7780530591653263,0.8210000000000001,0.8639469408346738
0.5405169552934987,0.7790530591653263,0.8220000000000001,0.8649469408346738
0.5407258568386103,0.7800530591653263,0.8230000000000001,0.8659469408346738
0.5410006915506516,0.7810530591653263,0.8240000000000001,0.8669469408346738
0.5412562854232957,0.7820530591653263,0.8250000000000001,0.8679469408346738
0.5433641161866906,0.7830530591653263,0.8260000000000001,0.8689469408346738
0.5442403783534119,0.7840530591653263,0.8270000000000001,0.8699469408346738
0.5463228234912877,0.7850530591653263,0.8280000000000001,0.8709469408346738
0.5487835044776679,0.7860530591653263,0.8290000000000001,0.8719469408346738
0.549421994469044,0.7870530591653263,0.8300000000000001,0.8729469408346738
0.5528056237496547,0.7880530591653263,0.8310000000000001,0.8739469408346738
0.5534385583797714,0.7890530591653263,0.8320000000000001,0.8749469408346738
0.5545145581744914,0.7900530591653262,0.833,0.8759469408346737
0.5557415805069601,0.7910530591653262,0.834,0.8769469408346737
0.562947549679038,0.7920530591653262,0.835,0.8779469408346737
0.563815395680985,0.7930530591653262,0.836,0.8789469408346737
0.5661635088992013,0.7940530591653262,0.837,0.8799469408346737
0.5665226825881122,0.7950530591653262,0.838,0.8809469408346737
0.5668394268069717,0.7960530591653262,0.839,0.8819469408346737
0.567213108123939,0.7970530591653262,0.84,0.8829469408346737
0.5675771369586337,0.7980530591653262,0.841,0.8839469408346737
0.5695034625479584,0.7990530591653262,0.842,0.8849469408346737
0.5697135144730999,0.8000530591653262,0.843,0.8859469408346737
0.5699131181455739,0.8010530591653262,0.844,0.8869469408346737
0.5712546343513926,0.8020530591653262,0.845,0.8879469408346737
0.5754721917491886,0.8030530591653262,0.846,0.8889469408346737
0.5763320204204817,0.8040530591653262,0.847,0.8899469408346737
0.576365262488026,0.8050530591653262,0.848,0.8909469408346737
0.5780971823009456,0.8060530591653262,0.849,0.8919469408346737
0.5781133374150954,0.8070530591653262,0.85,0.8929469408346737
0.5785618320308696,0.8080530591653262,0.851,0.8939469408346737
0.5792404921887027,0.8090530591653262,0.852,0.8949469408346737
0.5822087508939091,0.8100530591653262,0.853,0.8959469408346737
0.5853281242972955,0.8110530591653262,0.854,0.8969469408346737
0.5891481659196915,0.8120530591653262,0.855,0.8979469408346737
0.5894363703605572,0.8130530591653262,0.856,0.8989469408346737
0.5905679699243237,0.8140530591653262,0.857,0.8999469408346737
0.5908950789706092,0.8150530591653262,0.858,0.9009469408346737
0.593630325035684,0.8160530591653262,0.859,0.9019469408346737
0.5957804898296502,0.8170530591653262,0.86,0.9029469408346738
0.5963238421602159,0.8180530591653262,0.861,0.9039469408346738
0.5968183279576768,0.8190530591653262,0.862,0.9049469408346738
0.597550121371672,0.8200530591653262,0.863,0.9059469408346738
0.5994544060177102,0.8210530591653262,0.864,0.9069469408346738
0.6000236100654285,0.8220530591653262,0.865,0.9079469408346738
0.6003466171790943,0.8230530591653262,0.866,0.9089469408346738
0.6008559347588642,0.8240530591653262,0.867,0.9099469408346738
0.6016795873352193,0.8250530591653262,0.868,0.9109469408346738
0.6017550990215482,0.8260530591653262,0.869,0.9119469408346738
0.6074236708215359,0.8270530591653262,0.87,0.9129469408346738
0.6084121304765505,0.8280530591653262,0.871,0.9139469408346738
0.6092755875116207,0.8290530591653262,0.872,0.9149469408346738
0.6094649533538196,0.8300530591653262,0.873,0.9159469408346738
0.6117603061153889,0.8310530591653262,0.874,0.9169469408346738
0.6162327342605881,0.8320530591653262,0.875,0.9179469408346738
0.620238452755093,0.8330530591653262,0.876,0.9189469408346738
0.6212285663964735,0.8340530591653262,0.877,0.9199469408346738
0.6268679509104123,0.8350530591653262,0.878,0.9209469408346738
0.6293315585851647,0.8360530591653262,0.879,0.9219469408346738
0.6312572850092173,0.8370530591653262,0.88,0.9229469408346738
0.6345620164021797,0.8380530591653262,0.881,0.9239469408346738
0.6347575608913119,0.8390530591653262,0.882,0.9249469408346738
0.6350747445567376,0.8400530591653262,0.883,0.9259469408346738
0.6355405674416489,0.8410530591653262,0.884,0.9269469408346738
0.6359222654441262,0.8420530591653262,0.885,0.9279469408346738
0.6370129880371699,0.8430530591653262,0.886,0.9289469408346738
0.6419382155574744,0.8440530591653262,0.887,0.9299469408346738
0.645205019484976,0.8450530591653262,0.888,0.9309469408346738
0.6485230279577243,0.8460530591653262,0.889,0.9319469408346738
0.6508056746806486,0.8470530591653262,0.89,0.9329469408346738
0.6512473072389962,0.8480530591653263,0.891,0.9339469408346738
0.6527250576679953,0.8490530591653263,0.892,0.9349469408346738
0.6591525203254013,0.8500530591653263,0.893,0.9359469408346738
0.6626699336545514,0.8510530591653263,0.894,0.9369469408346738
0.66349454544401,0.8520530591653263,0.895,0.9379469408346738
0.6642798819509175,0.8530530591653263,0.896,0.9389469408346738
0.665504927922927,0.8540530591653263,0.897,0.9399469408346738
0.6682468040488444,0.8550530591653263,0.898,0.9409469408346738
0.6713510946944029,0.8560530591653263,0.899,0.9419469408346738
0.6738906143480747,0.8570530591653263,0.9,0.9429469408346738
0.6739981390498841,0.8580530591653263,0.901,0.9439469408346738
0.6779083297581131,0.8590530591653263,0.902,0.9449469408346738
0.6817626549131183,0.8600530591653263,0.903,0.9459469408346738
0.6817645291131286,0.8610530591653263,0.904,0.9469469408346738
0.6857253884599426,0.8620530591653263,0.905,0.9479469408346738
0.687022381306903,0.8630530591653263,0.906,0.9489469408346738
0.6871295917457672,0.8640530591653263,0.907,0.9499469408346738
0.6880595978420249,0.8650530591653263,0.908,0.9509469408346738
0.6925255347761452,0.8660530591653263,0.909,0.9519469408346738
0.6953078778087638,0.8670530591653263,0.91,0.9529469408346738
0.6959579265197037,0.8680530591653263,0.911,0.9539469408346738
0.6980157269482005,0.8690530591653263,0.912,0.9549469408346738
0.6986865037687445,0.8700530591653263,0.913,0.9559469408346738
0.7005432810415713,0.8710530591653263,0.914,0.9569469408346738
0.7016877602580036,0.8720530591653263,0.915,0.9579469408346738
0.7059575986868836,0.8730530591653263,0.916,0.9589469408346738
0.706475226893135,0.8740530591653263,0.917,0.9599469408346738
0.7075381161949147,0.8750530591653263,0.918,0.9609469408346738
0.7138033733938408,0.8760530591653263,0.919,0.9619469408346738
0.7144100629250075,0.8770530591653263,0.92,0.9629469408346738
0.7188335971453327,0.8780530591653263,0.921,0.9639469408346738
0.7205018911713837,0.8790530591653263,0.922,0.9649469408346738
0.7213697175133867,0.8800530591653263,0.923,0.9659469408346738
0.7241684524833661,0.8810530591653263,0.924,0.9669469408346738
0.728328156875709,0.8820530591653263,0.925,0.9679469408346738
0.7298520144591794,0.8830530591653263,0.926,0.9689469408346738
0.7318092103382732,0.8840530591653263,0.927,0.9699469408346738
0.7330473932526839,0.8850530591653263,0.928,0.9709469408346738
0.7435707853817319,0.8860530591653263,0.929,0.9719469408346738
0.7443812208852141,0.8870530591653263,0.93,0.9729469408346738
0.7488071740912677,0.8880530591653263,0.931,0.9739469408346738
0.7546603314981639,0.8890530591653263,0.932,0.9749469408346738
0.7588958364220781,0.8900530591653263,0.933,0.9759469408346738
0.7603921141472255,0.8910530591653263,0.934,0.9769469408346738
0.7631818219862982,0.8920530591653263,0.935,0.9779469408346738
0.7661296691035153,0.8930530591653263,0.936,0.9789469408346738
0.7678596675382424,0.8940530591653263,0.937,0.9799469408346738
0.7681966384781977,0.8950530591653263,0.9380000000000001,0.9809469408346738
0.7685328361668272,0.8960530591653263,0.9390000000000001,0.9819469408346738
0.7709855038761122,0.8970530591653263,0.9400000000000001,0.9829469408346738
0.7810222442375482,0.8980530591653263,0.9410000000000001,0.9839469408346738
0.7834483311449127,0.8990530591653263,0.9420000000000001,0.9849469408346738
0.7838628366779595,0.9000530591653263,0.9430000000000001,0.9859469408346738
0.785181327212025,0.9010530591653263,0.9440000000000001,0.9869469408346738
0.7853169183552083,0.9020530591653263,0.9450000000000001,0.9879469408346738
0.7947365847147722,0.9030530591653263,0.9460000000000001,0.9889469408346738
0.796774141876087,0.9040530591653263,0.9470000000000001,0.9899469408346738
0.7985124447147347,0.9050530591653263,0.9480000000000001,0.9909469408346738
0.801848886808111,0.9060530591653263,0.9490000000000001,0.9919469408346738
0.802693256459267,0.9070530591653263,0.9500000000000001,0.9929469408346738
0.8040802982894595,0.9080530591653263,0.9510000000000001,0.9939469408346738
0.8171627243344483,0.9090530591653263,0.9520000000000001,0.9949469408346738
0.8218371637567259,0.9100530591653263,0.9530000000000001,0.9959469408346738
0.8254522821592664,0.9110530591653263,0.9540000000000001,0.9969469408346738
0.8283208446094561,0.9120530591653263,0.9550000000000001,0.9979469408346738
0.8308313250191113,0.9130530591653263,0.9560000000000001,0.9989469408346738
0.8338253559057693,0.9140530591653263,0.9570000000000001,0.9999469408346738
0.8443499965412828,0.9150530591653263,0.9580000000000001,1
0.8601029396522317,0.9160530591653263,0.9590000000000001,
0.8659143382819644,0.9170530591653262,0.96,
0.8677945047135212,0.9180530591653262,0.961,
0.871930484697884,0.9190530591653262,0.962,
0.8749015318012082,0.9200530591653262,0.963,
0.8751961241541258,0.9210530591653262,0.964,
0.8773874369554374,0.9220530591653262,0.965,
0.8858456524891244,0.9230530591653262,0.966,
0.8875144516346698,0.9240530591653262,0.967,
0.8887985251862167,0.9250530591653262,0.968,
0.8909219541889302,0.9260530591653262,0.969,
0.8979252013146362,0.9270530591653262,0.97,
0.8984689551490967,0.9280530591653262,0.971,
0.9022933661704897,0.9290530591653262,0.972,
0.9024893698813804,0.9300530591653262,0.973,
0.9158081560297548,0.9310530591653262,0.974,
0.9165304334573127,0.9320530591653262,0.975,
0.9352162718509086,0.9330530591653262,0.976,
0.9405394181400593,0.9340530591653262,0.977,
0.9611355030292276,0.9350530591653262,0.978,
0.9774637549241036,0.9360530591653262,0.979,
1.0310800387852705,0.9370530591653262,0.98,
1.0450070264041427,0.9380530591653262,0.981,
1.064815808099234,0.9390530591653262,0.982,
1.0655630540950942,0.9400530591653262,0.983,
1.0698451228556003,0.9410530591653262,0.984,
1.0789983433431307,0.9420530591653262,0.985,
1.090119170766486,0.9430530591653262,0.986,
1.1050947793985337,0.9440530591653262,0.987,
1.1078082531007691,0.9450530591653262,0.988,
1.1117910366601282,0.9460530591653262,0.989,
1.1133711358678693,0.9470530591653262,0.99,
1.1180678537693447,0.9480530591653262,0.991,
1.1448188603086296,0.9490530591653262,0.992,
1.1514943526589134,0.9500530591653262,0.993,
1.1517357203595227,0.9510530591653262,0.994,
1.231591216629554,0.9520530591653262,0.995,
1.2445629372603002,0.9530530591653262,0.996,
1.3188605929577053,0.9540530591653262,0.997,
1.374616164927211,0.9550530591653262,0.998,
1.4117509677332434,0.9560530591653262,0.999,
1.4376277211857016,0.9570530591653262,1,
1.581390493304272,0.9570530591653262,1,


==> experiments/leader_sync.5-4.100.csv <==
"time",Lower confidence,Empirical probability,Upper confidence
0,,0,0
0,,0,0.13581015157406193
1,0.704189848425938,0.84,0.9758101515740619
2,0.854189848425938,0.99,1
3,0.864189848425938,1,
3.3000000000000003,0.864189848425938,1,

